Building stellar bulges and halo cores from massive clumps observed in the DYNAMO-HST sample

We present N-body simulations of the process of bulge formation in disc galaxies due to inward migration of massive stellar clumps. The process is accompanied by dark halo heating, with a quasi-isothermal core replacing the initial central density cusp, transforming an initially dark matter dominated central region into a baryon dominated one. The characteristics of the clumps are chosen to be compatible with low redshift observations of stellar clumps in DYNAMO-HST galaxies, which may be relatively long lived in terms of being robust against internal starburst-instigated disruption. We thus test for disruption due to tidal stripping using different clump internal radial profiles; Plummer, Hernquist and Jaffe, in ascending order of steeper central density profile. Our calculations predict that in order for clump migration to be effective in building galactic bulges and dark halo cores, steeply increasing central clump profiles, or a less massive or less concentrated haloes, are preferred. The dependence on such factors may contribute to the diversity in observed total mass distributions and resulting rotation curves in galaxies. When the process is most efficient, a 'bulge-halo conspiracy', with a singular isothermal total density akin to that observed bright galaxies, results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
